Linear Estimating Equations for Exponential Families with Application to Gaussian Linear Concentration Models

In many families of distributions, maximum likelihood estimation is intractable because the normalization constant for the density which enters into the likelihood function is not easily available. The score matching estimator of Hyv\"arinen (2005) provides an alternative where this normalization constant is not required. The corresponding estimating equations become linear for an exponential family. The score matching estimator is shown to be consistent and asymptotically normally distributed for such models, although not necessarily efficient. Gaussian linear concentration models are examples of such families. For linear concentration models that are also linear in the covariance we show that the score matching estimator is identical to the maximum likelihood estimator, hence in such cases it is also efficient. Gaussian graphical models and graphical models with symmetries form particularly interesting subclasses of linear concentration models and we investigate the potential use of the score matching estimator for this case.

==> NumExtraMissing.txt <==
nmp nMiss16MST0 nExtra16MST0 nMiss16Fwd0 nExtra16Fwd0 nMiss16Bwd0 nExtra16Bwd0 nMiss16Best nExtra16Best nMiss64MST0 nExtra64MST0 nMiss64Fwd0 nExtra64Fwd0 nMiss64Bwd0 nExtra64Bwd0 nMiss64Best nExtra64Best nMiss256MST0 nExtra256MST0 nMiss256Fwd0 nExtra256Fwd0 nMiss256Bwd0 nExtra256Bwd0 nMiss256Best nExtra256Best
1 18 9 16 17 16 17 14 26 84 35 83 39 93 25 94 21 232 7 230 7 314 0 314 0
2 18 9 16 12 18 11 16 14 60 11 59 12 73 6 73 6 225 0 159 0 163 0 143 0
3 16 7 15 8 18 7 18 10 54 5 51 5 58 3 58 3 225 0 51 0 51 0 41 0
4 14 5 13 5 15 3 15 4 49 0 42 0 45 0 43 3 225 0 3 0 4 0 4 0
5 13 4 11 5 12 4 12 4 49 0 24 1 24 1 19 4 225 0 7 0 7 0 0 0
6 13 4 13 5 13 3 12 4 49 0 15 0 15 0 14 5 225 0 0 0 0 0 0 0
7 11 2 10 4 10 4 9 4 49 0 6 2 6 2 6 4 225 0 0 0 0 0 0 1
8 9 0 7 1 9 1 9 1 49 0 6 2 6 2 6 4 225 0 0 0 0 0 0 1
9 9 0 6 1 7 1 7 1 49 0 3 0 3 0 3 0 225 0 0 0 0 0 0 0
10 9 0 7 2 8 2 8 4 49 0 4 1 4 1 2 2 225 0 0 0 0 0 0 0


==> ScaledFrobenius.txt <==
4 0.0143857653852977
5 0.0188175964140341
6 0.0146663955367832
7 0.0176462239965756
8 0.012250810352736
9 0.0176101682821637
10 0.0114279106541985
11 0.0181565688889345
12 0.0260186422919866
13 0.0309903457206249
14 0.0407300703656879
15 0.026322758556418
16 0.0283227348939114
17 0.0125557592557265
18 0.0106132140290514
19 0.0105198433196769
20 0.00464863586982512
21 0.00510367302871101
22 0.00447957889259773
23 0.0296812770399193
24 0.0219849729394413
25 0.0226846451791261
26 0.0168381777938524
27 0.0144214855714331
28 0.0155839317862921
29 0.00746471225261244
30 0.00827346467186405
31 0.00806290918408346
32 0.00798164694919436
33 0.00998830026478017
34 0.00952619484308803
35 0.0105849178547719
36 0.00929846942453205
37 0.00818377587521889
38 0.00790729791956333
39 0.00799660646504456
40 0.00874441884337018
41 0.00606526962045867
42 0.00668853374718244
43 0.00689956662110092
44 0.00726102573370899
45 0.00957870211771404
46 0.0101957055796494
47 0.00926299719389585
48 0.00974151266973602
49 0.0111497612013532
50 0.0138272368441522
51 0.0142670227893458
52 0.0107977375717939
53 0.0142606308199123
54 0.0170950160244132
55 0.0172036338075924
56 0.0132856880231024
57 0.0150273042550925
58 0.00944860266729328
59 0.00620065437991722
60 0.00572251254224731
61 0.00415893526104572
62 0.0041148536841633
63 0.00301140316572318
64 0.00451366554583334
65 0.00362607479143993
66 0.00728129673410382
67 0.0066127848660415
68 0.00661316354882427
69 0.00324972901535998
70 0.0028232662775335
71 0.00411223309095003
72 0.00371094692284235
73 0.00503520179493225
74 0.00508695519715229
75 0.00842387025787249
76 0.00630729152631766
77 0.0040315170763971
78 0.00633556216710751
79 0.00547265266043377
80 0.00746642143140101
81 0.00567809003099415
82 0.00582302967061581
83 0.00844475290215245
84 0.00957243559918255
85 0.0121828860865467
86 0.011487785621969
87 0.0117529654293392
88 0.0117548017116281

